Self-Attention as Transport: Limits of Symmetric Spectral Diagnostics

Every attention head defines a degree-normalized transport operator, and a growing family of diagnostics reads model behavior (hallucination among them) from its spectrum. We ask what such diagnostics can and cannot infer. The operator splits orthogonally into a symmetric part governing transport \emph{capacity} and an antisymmetric part encoding \emph{orientation}. We prove an identifiability limit: every transpose-invariant spectral diagnostic is \emph{orientation-blind} (unable to distinguish an operator from its transpose, hence blind to the orientation of information flow), with a transpose-stability bound limiting any Lipschitz diagnostic's transpose sensitivity by the asymmetry coefficient $G$. This bounds what spectral diagnostics of the attention operator can resolve (e.g.\ LapEigvals and the attention-spectral branch of LLM-Check). On the surviving axis, a closed-form bipartite-Cheeger landscape shows uniform causal attention obeys an $n$-independent \emph{temporal-cut} floor $\phi \ge 1/5$ while window attention pierces it as $O(w/n)$; the floor is an idealized benchmark, not an empirical attractor, and the fraction of real heads falling below it is itself an empirically stable architectural descriptor. The two-axis diagnostic ($\phi$ for capacity, $G$ for asymmetry magnitude) yields a falsifiable polarity prediction, borne out \emph{in sign} under length-controlled, forced-scoring evaluation across decoder-only, encoder-only, and encoder--decoder models (capacity-axis signal 0.62--0.84 LC-AUROC): polarity reverses between HaluEval and MedHallu, directionally as predicted though asymmetric in strength, with decision polarity calibrated per regime.

==> content/figures/conductance_landscape/data/empirical_flant5_decoder_halueval.dat <==
t_norm mean_phi std_phi median_phi p05 p25 p75 p95 n_obs
0.0100 nan nan nan nan nan nan nan 0
0.0300 0.4505 0.1417 0.4351 0.2411 0.3483 0.5523 0.6870 1824
0.0500 0.3891 0.1529 0.3745 0.1568 0.2734 0.5030 0.6479 2400
0.0700 0.3453 0.1543 0.3220 0.1217 0.2254 0.4587 0.6111 2400
0.0900 0.3169 0.1502 0.2924 0.1192 0.1965 0.4231 0.5833 2400
0.1100 0.2914 0.1459 0.2612 0.1060 0.1748 0.3903 0.5572 2400
0.1300 0.2711 0.1420 0.2349 0.0930 0.1589 0.3687 0.5306 2400
0.1500 0.2524 0.1401 0.2165 0.0797 0.1409 0.3512 0.5033 2400
0.1700 0.2374 0.1367 0.2023 0.0717 0.1267 0.3313 0.4820 2400
0.1900 0.2260 0.1326 0.1922 0.0667 0.1194 0.3177 0.4622 2400
0.2100 0.2182 0.1290 0.1864 0.0636 0.1135 0.3049 0.4458 2400
0.2300 0.2106 0.1270 0.1742 0.0593 0.1077 0.2929 0.4310 2400
0.2500 0.2029 0.1254 0.1700 0.0546 0.1020 0.2843 0.4186 2400
0.2700 0.1966 0.1234 0.1647 0.0526 0.0987 0.2786 0.4022 2400
0.2900 0.1919 0.1210 0.1610 0.0531 0.0936 0.2713 0.3856 2400
0.3100 0.1862 0.1196 0.1529 0.0534 0.0914 0.2637 0.3747 2400
0.3300 0.1812 0.1209 0.1461 0.0487 0.0871 0.2536 0.3812 2400
0.3500 0.1784 0.1256 0.1405 0.0431 0.0829 0.2471 0.3977 2400
0.3700 0.1783 0.1320 0.1389 0.0425 0.0786 0.2404 0.4162 2400
0.3900 0.1790 0.1385 0.1356 0.0402 0.0755 0.2382 0.4371 2400
0.4100 0.1813 0.1462 0.1310 0.0388 0.0718 0.2498 0.4527 2400
0.4300 0.1863 0.1538 0.1291 0.0370 0.0704 0.2658 0.4699 2400
0.4500 0.1923 0.1607 0.1319 0.0363 0.0691 0.2815 0.4902 2400
0.4700 0.2002 0.1672 0.1388 0.0357 0.0690 0.2941 0.5118 2400
0.4900 0.2083 0.1725 0.1454 0.0347 0.0709 0.3085 0.5308 2400
0.5100 0.2165 0.1778 0.1515 0.0382 0.0746 0.3168 0.5514 2400
0.5300 0.2241 0.1833 0.1598 0.0379 0.0767 0.3330 0.5727 2400
0.5500 0.2327 0.1888 0.1649 0.0400 0.0817 0.3424 0.5958 2400
0.5700 0.2422 0.1940 0.1726 0.0428 0.0853 0.3588 0.6135 2400
0.5900 0.2519 0.1996 0.1801 0.0437 0.0886 0.3736 0.6309 2400
0.6100 0.2609 0.2049 0.1894 0.0437 0.0924 0.3921 0.6536 2400
0.6300 0.2721 0.2089 0.1998 0.0485 0.1006 0.4114 0.6697 2400
0.6500 0.2846 0.2131 0.2148 0.0504 0.1074 0.4312 0.6865 2400
0.6700 0.2953 0.2172 0.2241 0.0565 0.1119 0.4461 0.7010 2400
0.6900 0.3045 0.2222 0.2326 0.0577 0.1149 0.4546 0.7139 2400
0.7100 0.3142 0.2272 0.2416 0.0617 0.1204 0.4649 0.7325 2400
0.7300 0.3249 0.2330 0.2505 0.0642 0.1276 0.4842 0.7539 2400
0.7500 0.3361 0.2386 0.2653 0.0645 0.1327 0.5047 0.7742 2400
0.7700 0.3480 0.2432 0.2748 0.0717 0.1411 0.5219 0.7945 2400
0.7900 0.3629 0.2468 0.2975 0.0782 0.1522 0.5431 0.8160 2400
0.8100 0.3827 0.2516 0.3185 0.0835 0.1667 0.5649 0.8372 2400
0.8300 0.4051 0.2553 0.3486 0.0912 0.1841 0.5977 0.8579 2400
0.8500 0.4306 0.2562 0.3779 0.1060 0.2140 0.6262 0.8804 2400
0.8700 0.4574 0.2564 0.3984 0.1243 0.2420 0.6595 0.9014 2400
0.8900 0.4779 0.2590 0.4113 0.1483 0.2631 0.6905 0.9235 2400
0.9100 0.4922 0.2662 0.4104 0.1731 0.2642 0.7337 0.9506 2400
0.9300 0.4904 0.2840 0.3904 0.1349 0.2534 0.7666 0.9701 2400
0.9500 0.5086 0.3059 0.4477 0.0811 0.2421 0.8162 0.9856 2400
0.9700 0.6339 0.3275 0.7327 0.0485 0.3510 0.9323 0.9983 1824
0.9900 nan nan nan nan nan nan nan 0


==> content/figures/conductance_landscape/data/empirical_gpt2_halueval.dat <==
t_norm mean_phi std_phi median_phi p05 p25 p75 p95 n_obs
0.0100 0.8986 0.1657 0.9601 0.5847 0.9118 0.9701 0.9740 144
0.0300 0.8356 0.1675 0.9053 0.4959 0.8193 0.9231 0.9350 6048
0.0500 0.7783 0.1657 0.8510 0.3992 0.7408 0.8770 0.8945 7200
0.0700 0.7282 0.1679 0.8017 0.3560 0.6763 0.8339 0.8561 7200
0.0900 0.6850 0.1689 0.7564 0.3260 0.6243 0.7933 0.8238 7200
0.1100 0.6479 0.1698 0.7154 0.2857 0.5806 0.7556 0.8163 7200
0.1300 0.6157 0.1710 0.6772 0.2564 0.5443 0.7201 0.8208 7200
0.1500 0.5881 0.1732 0.6418 0.2288 0.5110 0.6868 0.8248 7200
0.1700 0.5653 0.1769 0.6091 0.2088 0.4824 0.6569 0.8267 7200
0.1900 0.5467 0.1822 0.5783 0.1910 0.4546 0.6464 0.8300 7200
0.2100 0.5323 0.1891 0.5495 0.1761 0.4301 0.6523 0.8349 7200
0.2300 0.5209 0.1965 0.5234 0.1638 0.4058 0.6585 0.8400 7200
0.2500 0.5125 0.2045 0.5001 0.1534 0.3863 0.6648 0.8430 7200
0.2700 0.5061 0.2126 0.4978 0.1441 0.3649 0.6704 0.8476 7200
0.2900 0.5013 0.2205 0.5016 0.1334 0.3465 0.6760 0.8507 7200
0.3100 0.4985 0.2277 0.5038 0.1237 0.3284 0.6830 0.8561 7200
0.3300 0.4982 0.2346 0.5087 0.1177 0.3108 0.6894 0.8621 7200
0.3500 0.5001 0.2407 0.5154 0.1106 0.2982 0.6974 0.8676 7200
0.3700 0.5035 0.2458 0.5228 0.1048 0.2987 0.7065 0.8720 7200
0.3900 0.5080 0.2498 0.5303 0.0991 0.3036 0.7182 0.8790 7200
0.4100 0.5142 0.2541 0.5383 0.0942 0.3112 0.7284 0.8864 7200
0.4300 0.5210 0.2578 0.5460 0.0910 0.3161 0.7380 0.8954 7200
0.4500 0.5283 0.2613 0.5523 0.0858 0.3222 0.7491 0.9041 7200
0.4700 0.5364 0.2636 0.5618 0.0853 0.3303 0.7600 0.9150 7200
0.4900 0.5445 0.2646 0.5726 0.0892 0.3395 0.7679 0.9223 7200
0.5100 0.5510 0.2655 0.5802 0.0913 0.3463 0.7759 0.9292 7200
0.5300 0.5566 0.2667 0.5879 0.0925 0.3529 0.7835 0.9338 7200
0.5500 0.5628 0.2677 0.5968 0.0944 0.3587 0.7917 0.9378 7200
0.5700 0.5696 0.2685 0.6045 0.0977 0.3659 0.7990 0.9413 7200
0.5900 0.5769 0.2689 0.6152 0.0994 0.3740 0.8061 0.9447 7200
0.6100 0.5857 0.2682 0.6290 0.1050 0.3850 0.8144 0.9472 7200
0.6300 0.5936 0.2674 0.6406 0.1110 0.3973 0.8217 0.9486 7200
0.6500 0.6010 0.2671 0.6517 0.1140 0.4086 0.8281 0.9504 7200
0.6700 0.6079 0.2673 0.6609 0.1168 0.4169 0.8351 0.9535 7200
0.6900 0.6171 0.2668 0.6723 0.1206 0.4288 0.8447 0.9559 7200
0.7100 0.6271 0.2661 0.6855 0.1262 0.4416 0.8536 0.9577 7200
0.7300 0.6362 0.2657 0.6986 0.1309 0.4564 0.8618 0.9600 7200
0.7500 0.6445 0.2650 0.7118 0.1358 0.4674 0.8677 0.9619 7200
0.7700 0.6540 0.2634 0.7229 0.1435 0.4808 0.8753 0.9636 7200
0.7900 0.6652 0.2604 0.7365 0.1510 0.5015 0.8823 0.9661 7200
0.8100 0.6785 0.2560 0.7526 0.1639 0.5233 0.8893 0.9675 7200
0.8300 0.6923 0.2513 0.7692 0.1765 0.5486 0.8967 0.9690 7200
0.8500 0.7060 0.2467 0.7873 0.1908 0.5725 0.9034 0.9702 7200
0.8700 0.7242 0.2398 0.8067 0.2070 0.6052 0.9107 0.9723 7200
0.8900 0.7422 0.2326 0.8255 0.2257 0.6338 0.9177 0.9742 7200
0.9100 0.7620 0.2240 0.8451 0.2447 0.6769 0.9249 0.9761 7200
0.9300 0.7862 0.2103 0.8614 0.2911 0.7191 0.9324 0.9782 7200
0.9500 0.8134 0.1915 0.8807 0.3881 0.7636 0.9407 0.9821 7200
0.9700 0.8359 0.1794 0.8995 0.4367 0.7879 0.9537 0.9873 6048
0.9900 0.8427 0.1809 0.9130 0.4404 0.7935 0.9621 0.9899 144


==> content/figures/conductance_landscape/data/empirical_pythia160m_halueval.dat <==
t_norm mean_phi std_phi median_phi p05 p25 p75 p95 n_obs
0.0100 0.8135 0.2345 0.9523 0.3451 0.6126 0.9708 0.9773 144
0.0300 0.7515 0.2310 0.8745 0.2826 0.5877 0.9211 0.9381 5760
0.0500 0.7006 0.2288 0.8121 0.2396 0.5313 0.8747 0.9030 7200
0.0700 0.6610 0.2235 0.7587 0.2041 0.5011 0.8315 0.8931 7200
0.0900 0.6285 0.2163 0.7076 0.1943 0.4853 0.7907 0.8958 7200
0.1100 0.5986 0.2120 0.6613 0.1841 0.4543 0.7526 0.8977 7200
0.1300 0.5739 0.2091 0.6212 0.1814 0.4322 0.7167 0.9009 7200
0.1500 0.5530 0.2112 0.5898 0.1668 0.4111 0.6848 0.9061 7200
0.1700 0.5334 0.2119 0.5558 0.1650 0.3897 0.6529 0.9070 7200
0.1900 0.5165 0.2147 0.5241 0.1587 0.3692 0.6335 0.9088 7200
0.2100 0.5025 0.2187 0.4963 0.1521 0.3536 0.6320 0.9082 7200
0.2300 0.4894 0.2247 0.4684 0.1405 0.3332 0.6360 0.9096 7200
0.2500 0.4820 0.2296 0.4470 0.1353 0.3215 0.6407 0.9139 7200
0.2700 0.4737 0.2371 0.4245 0.1255 0.3047 0.6503 0.9158 7200
0.2900 0.4664 0.2436 0.4023 0.1185 0.2883 0.6526 0.9180 7200
0.3100 0.4611 0.2499 0.3874 0.1122 0.2710 0.6584 0.9207 7200
0.3300 0.4574 0.2563 0.3899 0.1054 0.2553 0.6642 0.9236 7200
0.3500 0.4604 0.2608 0.4017 0.1040 0.2467 0.6777 0.9259 7200
0.3700 0.4621 0.2664 0.4085 0.0968 0.2359 0.6845 0.9302 7200
0.3900 0.4662 0.2689 0.4188 0.0956 0.2332 0.6921 0.9321 7200
0.4100 0.4739 0.2723 0.4358 0.0914 0.2384 0.7071 0.9339 7200
0.4300 0.4788 0.2760 0.4395 0.0868 0.2419 0.7181 0.9372 7200
0.4500 0.4843 0.2785 0.4464 0.0829 0.2482 0.7278 0.9387 7200
0.4700 0.4910 0.2795 0.4575 0.0830 0.2535 0.7379 0.9415 7200
0.4900 0.4964 0.2798 0.4637 0.0849 0.2583 0.7446 0.9423 7200
0.5100 0.5010 0.2805 0.4716 0.0874 0.2641 0.7532 0.9432 7200
0.5300 0.5049 0.2810 0.4761 0.0883 0.2681 0.7604 0.9445 7200
0.5500 0.5080 0.2824 0.4796 0.0877 0.2688 0.7677 0.9455 7200
0.5700 0.5117 0.2832 0.4843 0.0899 0.2705 0.7774 0.9462 7200
0.5900 0.5166 0.2833 0.4911 0.0884 0.2751 0.7852 0.9466 7200
0.6100 0.5263 0.2795 0.5003 0.0974 0.2929 0.7953 0.9454 7200
0.6300 0.5380 0.2793 0.5182 0.1017 0.3020 0.8070 0.9529 7200
0.6500 0.5433 0.2779 0.5305 0.1029 0.3100 0.8113 0.9564 7200
0.6700 0.5482 0.2774 0.5424 0.1054 0.3167 0.8160 0.9621 7200
0.6900 0.5546 0.2752 0.5537 0.1112 0.3251 0.8190 0.9673 7200
0.7100 0.5655 0.2742 0.5722 0.1141 0.3337 0.8252 0.9761 7200
0.7300 0.5699 0.2743 0.5835 0.1166 0.3408 0.8277 0.9801 7200
0.7500 0.5817 0.2708 0.6000 0.1248 0.3562 0.8282 0.9880 7200
0.7700 0.5867 0.2684 0.6074 0.1299 0.3613 0.8265 0.9913 7200
0.7900 0.5922 0.2650 0.6139 0.1381 0.3774 0.8214 0.9927 7200
0.8100 0.6052 0.2568 0.6340 0.1476 0.4023 0.8139 0.9940 7200
0.8300 0.6144 0.2528 0.6489 0.1595 0.4195 0.8103 0.9972 7200
0.8500 0.6199 0.2487 0.6616 0.1658 0.4357 0.8027 0.9988 7200
0.8700 0.6317 0.2388 0.6689 0.1909 0.4682 0.7969 0.9995 7200
0.8900 0.6413 0.2333 0.6665 0.2094 0.4896 0.7961 0.9999 7200
0.9100 0.6427 0.2293 0.6493 0.2260 0.5027 0.8002 0.9999 7200
0.9300 0.6358 0.2318 0.6164 0.2507 0.4812 0.8207 1.0000 7200
0.9500 0.6095 0.2569 0.5663 0.2346 0.4122 0.8520 1.0000 7200
0.9700 0.5663 0.3225 0.5134 0.0979 0.2823 0.9129 1.0000 5760
0.9900 0.3598 0.2228 0.3135 0.0945 0.1943 0.4590 0.8677 144


==> content/figures/conductance_landscape/data/landscape_curves.dat <==
t_norm phi_uc phi_w5 phi_w20
0.010000 0.676761 1.000000 1.000000
0.020000 0.648344 1.000000 1.000000
0.030000 0.626451 1.000000 1.000000
0.040000 0.608154 1.000000 1.000000
0.050000 0.592173 1.000000 1.000000
0.060000 0.577825 0.833333 1.000000
0.070000 0.564699 0.714286 1.000000
0.080000 0.552525 0.625000 1.000000
0.090000 0.541117 0.555556 1.000000
0.100000 0.530341 0.500000 1.000000
0.110000 0.520096 0.454545 1.000000
0.120000 0.510304 0.416667 1.000000
0.130000 0.500904 0.384615 1.000000
0.140000 0.491846 0.357143 1.000000
0.150000 0.483090 0.333333 1.000000
0.160000 0.474603 0.312500 1.000000
0.170000 0.466357 0.294118 1.000000
0.180000 0.458328 0.277778 1.000000
0.190000 0.450495 0.263158 1.000000
0.200000 0.442841 0.250000 1.000000
0.210000 0.435350 0.238095 0.952381
0.220000 0.428010 0.227273 0.909091
0.230000 0.420808 0.217391 0.869565
0.240000 0.413734 0.208333 0.833333
0.250000 0.406778 0.200000 0.800000
0.260000 0.399932 0.192308 0.769231
0.270000 0.393189 0.185185 0.740741
0.280000 0.386542 0.178571 0.714286
0.290000 0.379984 0.172414 0.689655
0.300000 0.373510 0.166667 0.666667
0.310000 0.367115 0.161290 0.645161
0.320000 0.361692 0.156250 0.625000
0.330000 0.370888 0.151515 0.606061
0.340000 0.380056 0.147059 0.588235
0.350000 0.389199 0.142857 0.571429
0.360000 0.398318 0.138889 0.555556
0.370000 0.407417 0.135135 0.540541
0.380000 0.416496 0.131579 0.526316
0.390000 0.425559 0.128205 0.512821
0.400000 0.434607 0.125000 0.500000
0.410000 0.443641 0.121951 0.487805
0.420000 0.452663 0.119048 0.476190
0.430000 0.461675 0.116279 0.465116
0.440000 0.470678 0.113636 0.454545
0.450000 0.479674 0.111111 0.444444
0.460000 0.488664 0.108696 0.434783
0.470000 0.497650 0.106383 0.425532
0.480000 0.506632 0.104167 0.416667
0.490000 0.515612 0.102041 0.408163
0.500000 0.524590 0.100000 0.400000
0.510000 0.533569 0.102041 0.408163
0.520000 0.542549 0.104167 0.416667
0.530000 0.551531 0.106383 0.425532
0.540000 0.560516 0.108696 0.434783
0.550000 0.569505 0.111111 0.444444
0.560000 0.578500 0.113636 0.454545
0.570000 0.587500 0.116279 0.465116
0.580000 0.596507 0.119048 0.476190
0.590000 0.605522 0.121951 0.487805
0.600000 0.614545 0.125000 0.500000
0.610000 0.623577 0.128205 0.512821
0.620000 0.632620 0.131579 0.526316
0.630000 0.641673 0.135135 0.540541
0.640000 0.650738 0.138889 0.555556
0.650000 0.659815 0.142857 0.571429
0.660000 0.668905 0.147059 0.588235
0.670000 0.678009 0.151515 0.606061
0.680000 0.687128 0.156250 0.625000
0.690000 0.696261 0.161290 0.645161
0.700000 0.705410 0.166667 0.666667
0.710000 0.714576 0.172414 0.689655
0.720000 0.723758 0.178571 0.714286
0.730000 0.732959 0.185185 0.740741
0.740000 0.742177 0.192308 0.769231
0.750000 0.751414 0.200000 0.800000
0.760000 0.760671 0.208333 0.833333
0.770000 0.769947 0.217391 0.869565
0.780000 0.779245 0.227273 0.909091
0.790000 0.788563 0.238095 0.952381
0.800000 0.797903 0.250000 1.000000
0.810000 0.807265 0.263158 1.000000
0.820000 0.816651 0.277778 1.000000
0.830000 0.826059 0.294118 1.000000
0.840000 0.835491 0.312500 1.000000
0.850000 0.844948 0.333333 1.000000
0.860000 0.854430 0.357143 1.000000
0.870000 0.863937 0.384615 1.000000
0.880000 0.873471 0.416667 1.000000
0.890000 0.883030 0.454545 1.000000
0.900000 0.892617 0.500000 1.000000
0.910000 0.902231 0.555556 1.000000
0.920000 0.911874 0.625000 1.000000
0.930000 0.921545 0.714286 1.000000
0.940000 0.931245 0.833333 1.000000
0.950000 0.940974 1.000000 1.000000
0.960000 0.950734 1.000000 1.000000
0.970000 0.960524 1.000000 1.000000
0.980000 0.970345 1.000000 1.000000
0.990000 0.980198 1.000000 1.000000


==> content/figures/g_temporal_isolation/data/g_depth_flant5dec_factual.dat <==
depth mean lo hi
0.0 0.577641 0.527137 0.628146
14.3 0.486941 0.362770 0.611113
28.6 0.475594 0.336278 0.614911
42.9 0.414630 0.262304 0.566957
57.1 0.449080 0.320306 0.577855
71.4 0.394659 0.242975 0.546343
85.7 0.453042 0.331293 0.574791
100.0 0.497281 0.391968 0.602594


==> content/figures/g_temporal_isolation/data/g_depth_flant5dec_hallucinated.dat <==
depth mean lo hi
0.0 0.629727 0.606476 0.652977
14.3 0.636021 0.602419 0.669623
28.6 0.630552 0.594426 0.666677
42.9 0.577001 0.528899 0.625103
57.1 0.577728 0.536985 0.618472
71.4 0.553344 0.503286 0.603403
85.7 0.564137 0.526786 0.601487
100.0 0.592664 0.564941 0.620387


==> content/figures/g_temporal_isolation/data/g_depth_gpt2_factual.dat <==
depth mean lo hi
0.0 0.434856 0.419167 0.450544
9.1 0.554975 0.541520 0.568430
18.2 0.630765 0.621649 0.639881
27.3 0.630767 0.623223 0.638311
36.4 0.623867 0.616185 0.631550
45.5 0.650229 0.641348 0.659111
54.5 0.650125 0.643527 0.656724
63.6 0.664650 0.655556 0.673744
72.7 0.647336 0.636514 0.658158
81.8 0.660685 0.651874 0.669497
90.9 0.651621 0.638801 0.664442
100.0 0.617146 0.603314 0.630978


==> content/figures/g_temporal_isolation/data/g_depth_gpt2_hallucinated.dat <==
depth mean lo hi
0.0 0.454138 0.440467 0.467809
9.1 0.565851 0.556135 0.575567
18.2 0.630391 0.622550 0.638232
27.3 0.633352 0.627080 0.639623
36.4 0.627277 0.621785 0.632769
45.5 0.657775 0.651577 0.663973
54.5 0.652037 0.647747 0.656327
63.6 0.673596 0.667251 0.679941
72.7 0.652469 0.645531 0.659407
81.8 0.667394 0.661915 0.672873
90.9 0.663698 0.655511 0.671884
100.0 0.625236 0.614767 0.635704


==> content/figures/g_temporal_isolation/data/g_depth_pythia160m_factual.dat <==
depth mean lo hi
0.0 0.521630 0.496291 0.546970
9.1 0.534656 0.504450 0.564862
18.2 0.543514 0.518476 0.568552
27.3 0.577612 0.563836 0.591387
36.4 0.653974 0.640027 0.667921
45.5 0.639734 0.624793 0.654675
54.5 0.626943 0.612986 0.640901
63.6 0.604283 0.591202 0.617365
72.7 0.610346 0.592333 0.628359
81.8 0.603223 0.584217 0.622228
90.9 0.656915 0.638135 0.675696
100.0 0.628717 0.606978 0.650456


==> content/figures/g_temporal_isolation/data/g_depth_pythia160m_hallucinated.dat <==
depth mean lo hi
0.0 0.537764 0.513746 0.561782
9.1 0.538689 0.510614 0.566764
18.2 0.528663 0.501334 0.555992
27.3 0.555833 0.534398 0.577268
36.4 0.617520 0.590645 0.644395
45.5 0.594517 0.562978 0.626057
54.5 0.589468 0.567488 0.611448
63.6 0.569865 0.551239 0.588492
72.7 0.571358 0.546949 0.595767
81.8 0.572853 0.550405 0.595301
90.9 0.604834 0.577738 0.631930
100.0 0.625197 0.607509 0.642886


==> content/figures/g_temporal_isolation/data/g_std_halueval.dat <==
model value err
GPT-2 0.6300 0.0300
BERT 0.5800 0.0250
Pythia 0.8200 0.0200
FT5-C 0.5300 0.0200
FT5-D 0.7800 0.0200


==> content/figures/g_temporal_isolation/data/g_std_medhallu.dat <==
model value err
GPT-2 0.6100 0.0450
BERT 0.5900 0.0400
Pythia 0.6100 0.0450
FT5-C 0.5800 0.0450
FT5-D 0.5800 0.0450


==> content/figures/g_temporal_isolation/data/g_std_truthfulqa.dat <==
model value err
GPT-2 0.5800 0.0250
BERT 0.5900 0.0250
Pythia 0.6000 0.0200
FT5-C 0.5300 0.0200
FT5-D 0.5700 0.0250


==> content/figures/model_panel/data/modern_g.dat <==
model value err
{Qwen2.5-0.5B} 0.5913 0.0244
{Qwen2.5-1.5B} 0.5441 0.0231
{Qwen2.5-3B} 0.5821 0.0243
{SmolLM2-1.7B} 0.6468 0.0255
{LLaMA-3.1-8B} 0.5422 0.0220


==> content/figures/model_panel/data/modern_phi.dat <==
model value err
{Qwen2.5-0.5B} 0.7634 0.0238
{Qwen2.5-1.5B} 0.7526 0.0255
{Qwen2.5-3B} 0.7445 0.0240
{SmolLM2-1.7B} 0.7067 0.0246
{LLaMA-3.1-8B} 0.6642 0.0239


==> content/figures/model_panel/data/modern_sigma2.dat <==
model value err
{Qwen2.5-0.5B} 0.7944 0.0227
{Qwen2.5-1.5B} 0.7836 0.0239
{Qwen2.5-3B} 0.7832 0.0232
{SmolLM2-1.7B} 0.6758 0.0242
{LLaMA-3.1-8B} 0.7170 0.0243


==> content/figures/model_panel/data/pythia_g.dat <==
model value err
{70M} 0.6904 0.0267
{160M} 0.8214 0.0230
{410M} 0.5411 0.0225
{1B} 0.5430 0.0237
{1.4B} 0.5634 0.0247


==> content/figures/model_panel/data/pythia_phi.dat <==
model value err
{70M} 0.7834 0.0269
{160M} 0.8219 0.0235
{410M} 0.6469 0.0278
{1B} 0.7186 0.0270
{1.4B} 0.6960 0.0282


==> content/figures/model_panel/data/pythia_sigma2.dat <==
model value err
{70M} 0.8173 0.0259
{160M} 0.8379 0.0234
{410M} 0.6879 0.0290
{1B} 0.7765 0.0256
{1.4B} 0.7266 0.0274


==> content/figures/per_layer_profiles/data/phi_bottleneck.dat <==
layer phi
0 0.122712
1 0.074685
2 0.085128
3 0.048431
4 0.078843
5 0.127401
6 0.145431
7 0.118178
8 0.029590
9 0.020095
10 0.003950
11 0.000002


==> content/figures/per_layer_profiles/data/phi_diffuse.dat <==
layer phi
0 0.114794
1 0.090395
2 0.126921
3 0.085803
4 0.159735
5 0.236000
6 0.225138
7 0.159075
8 0.039121
9 0.044713
10 0.007310
11 0.000000


==> content/figures/per_layer_profiles/data/phi_factual_baseline.dat <==
layer phi
0 0.123219
1 0.126614
2 0.136692
3 0.112138
4 0.168846
5 0.167345
6 0.187947
7 0.129461
8 0.008297
9 0.007502
10 0.016916
11 0.001231


==> content/figures/per_layer_profiles/data/phi_pop_factual.dat <==
layer mean lo hi
0 0.126385 0.109332 0.143439
1 0.119782 0.094847 0.144718
2 0.151913 0.129860 0.173965
3 0.132841 0.114118 0.151565
4 0.244586 0.185775 0.303396
5 0.273967 0.225687 0.322246
6 0.226192 0.200212 0.252172
7 0.163152 0.143133 0.183170
8 0.134938 0.063144 0.206732
9 0.144687 0.056278 0.233096
10 0.238099 0.083055 0.393143
11 0.018652 -0.024577 0.061880


==> content/figures/per_layer_profiles/data/phi_pop_hallucinated.dat <==
layer mean lo hi
0 0.124905 0.110787 0.139022
1 0.091795 0.077026 0.106564
2 0.112816 0.095406 0.130226
3 0.079208 0.061980 0.096436
4 0.118414 0.087569 0.149259
5 0.147776 0.111978 0.183575
6 0.188778 0.169338 0.208218
7 0.148561 0.131843 0.165279
8 0.051987 0.030625 0.073350
9 0.035943 0.011369 0.060517
10 0.018877 -0.024658 0.062412
11 0.001352 -0.003523 0.006227


==> content/figures/per_layer_profiles/data/sigma2_bottleneck.dat <==
layer sigma2
0 0.887389
1 0.929573
2 0.907382
3 0.931927
4 0.881116
5 0.820750
6 0.781907
7 0.855124
8 0.967409
9 0.976969
10 0.998485
11 1.000000


==> content/figures/per_layer_profiles/data/sigma2_diffuse.dat <==
layer sigma2
0 0.900678
1 0.924823
2 0.891744
3 0.908420
4 0.793283
5 0.724845
6 0.736882
7 0.841554
8 0.959887
9 0.949012
10 0.990539
11 0.999999


==> content/figures/per_layer_profiles/data/sigma2_factual_baseline.dat <==
layer sigma2
0 0.881260
1 0.888606
2 0.871822
3 0.869707
4 0.736771
5 0.763986
6 0.732375
7 0.808579
8 0.983009
9 0.983009
10 0.944173
11 0.998322


==> content/figures/per_layer_profiles/data/sigma2_pop_factual.dat <==
layer mean lo hi
0 0.877370 0.856827 0.897914
1 0.887445 0.854408 0.920481
2 0.854988 0.826919 0.883057
3 0.828577 0.794808 0.862346
4 0.600532 0.500619 0.700445
5 0.524375 0.422054 0.626697
6 0.629299 0.562735 0.695863
7 0.748975 0.697263 0.800688
8 0.759475 0.634676 0.884275
9 0.755689 0.629862 0.881516
10 0.701603 0.528541 0.874665
11 0.974467 0.921138 1.027796


==> content/figures/per_layer_profiles/data/sigma2_pop_hallucinated.dat <==
layer mean lo hi
0 0.882098 0.863387 0.900808
1 0.919954 0.903123 0.936786
2 0.901843 0.883722 0.919964
3 0.926162 0.898657 0.953667
4 0.846810 0.793584 0.900036
5 0.826639 0.756058 0.897220
6 0.767627 0.732081 0.803173
7 0.840218 0.813147 0.867290
8 0.946803 0.904980 0.988627
9 0.948071 0.905156 0.990985
10 0.961049 0.904814 1.017284
11 0.998433 0.992345 1.004521


==> content/figures/scatter_comparison/data/halueval_factual.dat <==
phi sigma2 sigma2_std
0.169111 0.748413 0.262437
0.173921 0.738880 0.290370
0.161684 0.762875 0.250900
0.190400 0.711589 0.297113
0.178143 0.753261 0.261301
0.195447 0.713614 0.293600
0.237054 0.657547 0.317581
0.260445 0.627000 0.323989
0.174878 0.741456 0.272618
0.182582 0.742127 0.269283
0.151089 0.758710 0.275912
0.165435 0.747763 0.260348
0.190276 0.725712 0.279037
0.152341 0.782656 0.232484
0.178890 0.736613 0.278662
0.110538 0.845630 0.175951
0.148563 0.780705 0.247366
0.156034 0.749100 0.266380
0.208134 0.692804 0.304691
0.203580 0.729673 0.282452
0.192053 0.741226 0.306047
0.147310 0.777730 0.242007
0.113778 0.840570 0.182809
0.159270 0.771334 0.270933
0.190403 0.726659 0.286195
0.208775 0.700069 0.307365
0.133523 0.816500 0.213121
0.128201 0.816801 0.207616
0.200221 0.714844 0.280162
0.180641 0.727497 0.290314
0.140598 0.778326 0.249728
0.129384 0.816672 0.202178
0.085560 0.915825 0.081796
0.127105 0.817451 0.194924
0.223250 0.683878 0.332473
0.111585 0.845539 0.184158
0.157802 0.775812 0.252846
0.181913 0.743233 0.267553
0.192015 0.727174 0.294087
0.193366 0.719283 0.290542
0.185192 0.725685 0.263153
0.097326 0.886499 0.098589
0.140470 0.830556 0.156243
0.204771 0.703854 0.309426
0.138346 0.802916 0.229577
0.103459 0.896541 0.089462
0.102841 0.878514 0.109722
0.139492 0.782388 0.239420
0.236104 0.652913 0.321726
0.131610 0.796006 0.229425
0.169223 0.744268 0.271363
0.126556 0.820204 0.209311
0.165000 0.768103 0.257148
0.161428 0.783246 0.252984
0.202587 0.693908 0.294029
0.109714 0.843161 0.178633
0.171245 0.736506 0.292176
0.185488 0.735291 0.279446
0.150891 0.783891 0.248667
0.177556 0.755228 0.271457
0.156134 0.755695 0.252366
0.138382 0.792056 0.239257
0.209552 0.699287 0.318827
0.201615 0.700707 0.310181
0.185368 0.727099 0.302219
0.220459 0.671015 0.308998
0.159069 0.774711 0.265314
0.197546 0.725938 0.299629
0.117731 0.847069 0.186189
0.156386 0.759560 0.250379
0.157503 0.770833 0.263163
0.203256 0.716054 0.298392
0.198969 0.699404 0.289816
0.119858 0.837170 0.195164
0.216151 0.699458 0.305276
0.144257 0.775644 0.235931
0.211503 0.690488 0.296680
0.223883 0.684593 0.320282
0.272875 0.599285 0.340564
0.101361 0.864911 0.170973
0.168267 0.766628 0.259931
0.100621 0.889531 0.093662
0.174332 0.740279 0.282999
0.142125 0.788043 0.260011
0.133922 0.810125 0.217191
0.175256 0.748661 0.262204
0.090001 0.880565 0.130675
0.125470 0.847045 0.124342
0.211052 0.692226 0.299482
0.092411 0.885590 0.098856
0.145560 0.791047 0.237514
0.206612 0.696251 0.293073
0.173206 0.780389 0.255191
0.096160 0.883612 0.098294
0.140603 0.787283 0.215042
0.148175 0.825055 0.146482
0.216915 0.681742 0.313653
0.145577 0.833315 0.145249
0.189231 0.717256 0.298259
0.107310 0.861703 0.114287
0.118698 0.816947 0.214053
0.106376 0.879317 0.109834
0.203627 0.693437 0.301515
0.175191 0.730551 0.279536
0.160364 0.766817 0.267365
0.142430 0.787437 0.234343
0.152713 0.771741 0.275358
0.155160 0.765031 0.255972
0.136529 0.807502 0.214933
0.160645 0.761100 0.256433
0.147796 0.778213 0.235768
0.151996 0.778430 0.245138
0.126949 0.827420 0.239904
0.221626 0.677858 0.303271
0.100340 0.902697 0.089548
0.209031 0.702152 0.309066
0.194554 0.716168 0.290553
0.182068 0.735049 0.299030
0.141926 0.831774 0.145843
0.143885 0.778274 0.252704
0.114366 0.835742 0.199201
0.166481 0.758693 0.269964
0.122274 0.833741 0.198380
0.195625 0.716361 0.298270
0.175665 0.734675 0.283277
0.203429 0.709645 0.298875
0.190862 0.726140 0.304909
0.217983 0.689302 0.316932
0.114643 0.839084 0.176334
0.121316 0.825328 0.193906
0.196200 0.670522 0.301989
0.243809 0.659704 0.334319
0.183202 0.729156 0.269782
0.184187 0.725791 0.301277
0.134413 0.829091 0.140748
0.167163 0.755500 0.268038
0.089080 0.887763 0.087426
0.160147 0.771086 0.253416
0.108303 0.883492 0.089894
0.152493 0.809929 0.159419
0.116420 0.869068 0.164860
0.114130 0.844895 0.163716
0.109947 0.847276 0.131823
0.163962 0.762671 0.258054
0.105443 0.857632 0.161155
0.201915 0.716668 0.294438
0.195348 0.721428 0.297535
0.146009 0.794398 0.229265
0.168039 0.769022 0.270502
0.191641 0.717310 0.294480
0.208468 0.693742 0.319322
0.191555 0.723920 0.284063
0.134896 0.805990 0.215651
0.123353 0.827106 0.208786
0.183306 0.722624 0.295147
0.171071 0.739777 0.280030
0.167631 0.748138 0.265503
0.154171 0.777189 0.265793
0.171194 0.749504 0.276590
0.192234 0.703571 0.291477
0.170057 0.742379 0.268538
0.134379 0.808407 0.205293
0.176879 0.744223 0.274737
0.129868 0.807964 0.199465
0.167128 0.753208 0.290018
0.155855 0.751099 0.274031
0.140929 0.794946 0.205927
0.209948 0.682033 0.323171
0.144872 0.767761 0.261839
0.182346 0.734255 0.297884
0.182232 0.718983 0.286713
0.227541 0.681998 0.328155
0.183011 0.737116 0.277647
0.169319 0.756841 0.251032
0.194804 0.724515 0.311339
0.153382 0.774967 0.257591
0.109779 0.888771 0.090312
0.152047 0.773670 0.243606
0.102719 0.880589 0.133397
0.142509 0.797891 0.208596
0.194358 0.713317 0.313318
0.157441 0.765144 0.263536
0.162272 0.754648 0.286964
0.092812 0.881619 0.094043
0.102453 0.864583 0.154223
0.148437 0.760080 0.262451
0.145686 0.762391 0.258801
0.149023 0.772736 0.273220
0.141838 0.778707 0.226535
0.144235 0.782390 0.223204
0.125211 0.818320 0.193300
0.145396 0.778781 0.232873
0.219575 0.676098 0.310652
0.200994 0.710777 0.308505
0.232526 0.664304 0.318543
0.098067 0.868990 0.161105
0.223873 0.702857 0.309585
0.091971 0.887889 0.100974
0.126256 0.826636 0.201924
0.117597 0.857405 0.153969
0.154822 0.777374 0.257052
0.125094 0.814609 0.208436
0.201120 0.710290 0.301654
0.163989 0.762358 0.250001
0.129518 0.823669 0.214461
0.150547 0.803876 0.186102
0.169538 0.737755 0.287891
0.125479 0.825117 0.218138
0.183576 0.716844 0.296669
0.222240 0.672552 0.320512
0.202791 0.698240 0.293991
0.127776 0.813968 0.194988
0.121936 0.837428 0.159841
0.171396 0.766812 0.270073
0.169940 0.750504 0.271837
0.228120 0.646914 0.318821
0.181576 0.731538 0.282781
0.172012 0.745521 0.274795
0.206493 0.704457 0.293071
0.137713 0.830245 0.141868
0.171473 0.741022 0.267592
0.171529 0.746433 0.272181
0.207894 0.707471 0.310766
0.213271 0.689917 0.311328
0.114895 0.849199 0.189872
0.203204 0.687173 0.307231
0.201751 0.706419 0.280490
0.168282 0.752003 0.277516
0.215826 0.692433 0.323720
0.134717 0.819693 0.229006
0.189706 0.719146 0.277307
0.216903 0.674471 0.296501
0.161135 0.776870 0.265451
0.129930 0.833478 0.222266
0.183498 0.723801 0.277922
0.183358 0.743742 0.280738
0.181942 0.719909 0.282790
0.139852 0.802630 0.207724
0.112583 0.867387 0.142169
0.160333 0.744112 0.253290
0.149428 0.778406 0.259545
0.258454 0.626938 0.328918
0.199665 0.697113 0.302288
0.137509 0.803889 0.212173
0.166539 0.758134 0.265764
0.131165 0.813159 0.204904
0.138779 0.805639 0.234682
0.198275 0.706928 0.290672
0.192177 0.733178 0.300398
0.140076 0.796789 0.245692
0.133982 0.800275 0.223797
0.157881 0.780775 0.230521
0.152093 0.775559 0.250385
0.173487 0.731244 0.273434
0.150295 0.790169 0.252516
0.221634 0.682536 0.298234
0.148556 0.769496 0.235453
0.172736 0.763956 0.280853
0.106848 0.874819 0.140861
0.188123 0.726524 0.288714
0.223630 0.694781 0.313737
0.146639 0.774041 0.260280
0.158234 0.765484 0.246861
0.174584 0.725024 0.277926
0.175619 0.739220 0.267808
0.201357 0.705252 0.291537
0.152619 0.777622 0.250770
0.204175 0.711950 0.296319
0.202616 0.693523 0.297232
0.176714 0.750379 0.269613
0.150247 0.778219 0.251775
0.142116 0.781855 0.226102
0.123046 0.850736 0.133539
0.171528 0.738857 0.260740
0.157751 0.761471 0.267086
0.130086 0.804311 0.221375
0.136311 0.815483 0.134342
0.189254 0.711576 0.306043
0.197087 0.712700 0.306113
0.155652 0.776291 0.234332
0.157774 0.750650 0.253238
0.198931 0.702481 0.298951
0.183439 0.728948 0.295632
0.142751 0.792897 0.227810
0.217777 0.674091 0.309510
0.152277 0.794980 0.226733
0.138800 0.794479 0.231894
0.139684 0.789650 0.244907
0.142303 0.823329 0.134428
0.198132 0.716852 0.297949
0.175191 0.753029 0.289769
0.160280 0.735383 0.282475
0.103295 0.891472 0.091679
0.140948 0.792985 0.235995
0.208623 0.696375 0.297610
0.137231 0.790808 0.259733
0.142564 0.788178 0.217831
0.170798 0.752065 0.276377
0.207970 0.707974 0.303613
0.195345 0.702388 0.304812
0.261292 0.627024 0.320641
0.163113 0.782038 0.238685
0.097970 0.879616 0.148757
0.193282 0.725332 0.274579
0.191334 0.742817 0.286730
0.158974 0.743037 0.261996
0.108111 0.894750 0.089980
0.144959 0.774161 0.247678
0.097696 0.914113 0.089938
0.127527 0.824607 0.210612
0.138415 0.791517 0.227870
0.135392 0.806322 0.229435
0.126669 0.815860 0.193504
0.186711 0.729740 0.276348
0.201366 0.710079 0.296904
0.103043 0.862243 0.158889
0.185009 0.715673 0.290076
0.144126 0.790714 0.212965
0.166636 0.760359 0.263231
0.173644 0.762925 0.257885
0.152817 0.765763 0.261523
0.183877 0.732262 0.284968
0.204501 0.697198 0.305543
0.185400 0.716279 0.285565
0.166277 0.754611 0.270325
0.141363 0.790350 0.243215
0.172248 0.728717 0.282127
0.168112 0.772260 0.247913
0.184406 0.715394 0.290812
0.160349 0.777542 0.253557
0.124246 0.818059 0.213311
0.113285 0.861628 0.157157
0.144368 0.784571 0.238898
0.143961 0.791772 0.229250
0.166484 0.763844 0.271814
0.118755 0.837230 0.201029
0.129658 0.823350 0.206069
0.171322 0.756987 0.254266
0.215638 0.687371 0.296642
0.198497 0.693279 0.275602
0.164764 0.735447 0.275280
0.178309 0.742510 0.272573
0.142806 0.805840 0.219144
0.174324 0.745882 0.255160
0.203773 0.712922 0.302478
0.103535 0.862789 0.106821
0.187166 0.722626 0.268243
0.123046 0.844729 0.176806
0.161367 0.766947 0.255679
0.093106 0.887739 0.126959
0.114691 0.861027 0.167900
0.202659 0.692746 0.300392
0.192566 0.716039 0.295127
0.171937 0.729816 0.290940
0.201963 0.703104 0.304985
0.164347 0.758743 0.250087
0.111311 0.840226 0.186348
0.127320 0.814765 0.194246
0.136772 0.805535 0.201583
0.164192 0.761034 0.260241
0.100322 0.862610 0.183770
0.158457 0.770086 0.254366
0.180179 0.759526 0.275481
0.109833 0.852473 0.176941
0.124344 0.822747 0.205237
0.165791 0.777865 0.241916
0.211934 0.688421 0.316049
0.142891 0.787027 0.243597
0.143206 0.835212 0.141267
0.204805 0.684680 0.315943
0.178359 0.728045 0.276726
0.202363 0.687252 0.289107
0.175142 0.746763 0.273274
0.151646 0.779062 0.244756
0.135692 0.794424 0.232951
0.134432 0.808067 0.218948
0.164941 0.758182 0.262775
0.180275 0.736069 0.281684
0.215893 0.681533 0.331706
0.091808 0.913848 0.081784
0.102566 0.881293 0.099077
0.190359 0.709401 0.303131
0.096293 0.896089 0.099297
0.167790 0.752704 0.246038
0.159167 0.764363 0.282797
0.186422 0.744152 0.288537
0.229259 0.672687 0.320802
0.170007 0.757153 0.280956
0.211564 0.687081 0.308885
0.133137 0.811209 0.214670
0.167693 0.743589 0.271601
0.134905 0.804905 0.228223
0.099333 0.910137 0.087336
0.252552 0.625509 0.330273
0.087981 0.885665 0.123524
0.214658 0.690166 0.301276
0.142094 0.777229 0.238112
0.131467 0.808306 0.210126
0.138445 0.809830 0.204194
0.178570 0.763648 0.255496
0.129182 0.811713 0.208495
0.168951 0.739248 0.257898
0.207379 0.720245 0.307910
0.087255 0.903705 0.088886
0.238972 0.673421 0.317608
0.174562 0.729048 0.274148
0.167631 0.753449 0.260740
0.210984 0.677761 0.293543
0.116474 0.837114 0.173498
0.162525 0.755877 0.267747
0.153802 0.750924 0.253143
0.149070 0.783564 0.241360
0.134987 0.795113 0.226841
0.187458 0.720908 0.278648
0.199801 0.703179 0.296643
0.212170 0.681915 0.321204
0.202964 0.705487 0.301299
0.197246 0.691736 0.303350
0.251395 0.646573 0.320519
0.181386 0.741381 0.283623
0.095135 0.895650 0.088633
0.121463 0.834445 0.216511
0.201440 0.681063 0.308583
0.189098 0.713505 0.294383
0.141979 0.783096 0.221549
0.200387 0.692073 0.305815
0.110222 0.835083 0.197812
0.185661 0.719784 0.285784
0.162551 0.760929 0.245094
0.117562 0.834234 0.217450
0.111595 0.845697 0.184671
0.191816 0.718860 0.302114
0.238605 0.675283 0.318133
0.162925 0.766381 0.261513
0.173547 0.739220 0.262880
0.160660 0.763192 0.238916
0.173024 0.722148 0.290372
0.145318 0.783975 0.249093
0.222524 0.691563 0.315121
0.185708 0.743345 0.291386
0.211425 0.684333 0.317111
0.131937 0.827389 0.195023
0.100123 0.895822 0.094950
0.159714 0.768245 0.256842
0.175095 0.740438 0.280698
0.169796 0.752890 0.274069
0.220684 0.685485 0.326084
0.171984 0.750231 0.272873
0.198505 0.704658 0.293790
0.092043 0.869175 0.111757
0.167615 0.734275 0.280070
0.181883 0.723129 0.272481
0.144738 0.755762 0.258942
0.198131 0.742779 0.291311
0.167353 0.759686 0.268164
0.168820 0.739910 0.268579
0.132217 0.849833 0.147426
0.154357 0.776128 0.241413
0.095657 0.880427 0.139041
0.133529 0.817554 0.213610
0.103984 0.867509 0.170573
0.115899 0.837174 0.183324
0.164382 0.749906 0.255530
0.174383 0.728135 0.262194
0.170815 0.744105 0.285626
0.183228 0.743702 0.265665
0.165316 0.739346 0.276368
0.146802 0.784100 0.238684
0.178625 0.735869 0.283814
0.161324 0.770771 0.241442
0.165813 0.756818 0.266813
0.167087 0.753769 0.271964
0.081304 0.903373 0.088619
0.175931 0.755444 0.271883
0.164481 0.766035 0.251360
0.165201 0.765985 0.266892
0.139286 0.810918 0.194917
0.103104 0.873051 0.147986
0.271972 0.608579 0.340222
0.085150 0.904136 0.093444
0.167071 0.767606 0.254945
0.192686 0.706552 0.294391
0.152055 0.783138 0.226897
0.176553 0.728809 0.300208
0.174046 0.735790 0.277250
0.138974 0.818524 0.187118
0.190363 0.717145 0.284049
0.165387 0.760628 0.263744
0.117425 0.840317 0.199322
0.154178 0.749034 0.264462
0.218411 0.687626 0.319490
0.215016 0.684023 0.299077
0.119906 0.843211 0.193741
0.160963 0.756203 0.267073
0.180615 0.711809 0.296290
0.227570 0.660089 0.325945
0.203989 0.676347 0.317000
0.217190 0.683738 0.310056
0.178540 0.740619 0.268714
0.175423 0.734879 0.279358


==> content/figures/scatter_comparison/data/halueval_hallucinated.dat <==
phi sigma2 sigma2_std
0.082685 0.910130 0.090873
0.098534 0.885751 0.097848
0.095381 0.903152 0.092787
0.102458 0.884633 0.115006
0.089646 0.897933 0.096348
0.090465 0.903967 0.092938
0.152506 0.776410 0.252364
0.084302 0.906300 0.095728
0.089183 0.902576 0.093301
0.084655 0.908343 0.090845
0.093793 0.907674 0.092293
0.089397 0.906518 0.092079
0.098367 0.897626 0.089374
0.103361 0.882135 0.124342
0.095666 0.904988 0.092809
0.103886 0.896281 0.100038
0.094058 0.902460 0.093862
0.085058 0.903080 0.094178
0.100734 0.876043 0.133837
0.081328 0.912284 0.092706
0.093470 0.887637 0.111776
0.085755 0.908413 0.091641
0.088394 0.902858 0.093282
0.095716 0.885594 0.127242
0.103240 0.889036 0.096800
0.091135 0.903463 0.087624
0.092060 0.900027 0.088307
0.089374 0.907994 0.094464
0.086628 0.909240 0.091287
0.090442 0.902156 0.097582
0.093844 0.910271 0.089972
0.087233 0.908127 0.089976
0.171835 0.729383 0.285890
0.101533 0.900176 0.093229
0.101494 0.898687 0.098220
0.089265 0.914238 0.088622
0.094316 0.895058 0.090347
0.090641 0.911169 0.090586
0.085473 0.907769 0.090770
0.081206 0.910429 0.095030
0.122098 0.820549 0.212061
0.090299 0.902811 0.090634
0.086787 0.908446 0.092145
0.087165 0.910589 0.092230
0.087317 0.903051 0.091868
0.101107 0.871866 0.144720
0.088411 0.905063 0.093457
0.087312 0.904323 0.087573
0.088268 0.903797 0.094529
0.097847 0.885844 0.097769
0.087866 0.908329 0.087568
0.089100 0.902085 0.087895
0.112672 0.874583 0.118755
0.085682 0.907096 0.091759
0.082191 0.905714 0.093067
0.082867 0.913907 0.090482
0.094944 0.896790 0.089635
0.083862 0.910204 0.094003
0.106477 0.878575 0.102675
0.086381 0.913643 0.094222
0.090442 0.902513 0.095568
0.095969 0.890839 0.122213
0.085939 0.901668 0.092533
0.084602 0.913160 0.092047
0.100944 0.860003 0.158998
0.088160 0.898288 0.126294
0.085305 0.908624 0.091010
0.097427 0.894517 0.091566
0.089046 0.907504 0.092437
0.090072 0.913061 0.087601
0.094085 0.902114 0.093065
0.085334 0.902279 0.090520
0.102214 0.889786 0.096972
0.084048 0.908514 0.088751
0.091503 0.906186 0.087367
0.091391 0.908239 0.094325
0.113307 0.844839 0.188901
0.178544 0.743686 0.270648
0.107518 0.852488 0.182283
0.089297 0.909163 0.088822
0.107526 0.855806 0.162617
0.097478 0.901106 0.094825
0.085961 0.911854 0.091910
0.095038 0.878530 0.149118
0.081958 0.901743 0.089134
0.082645 0.919531 0.079748
0.087928 0.900699 0.094657
0.098674 0.886985 0.094251
0.088890 0.904154 0.092291
0.083963 0.901930 0.097944
0.087486 0.900814 0.092791
0.086692 0.910784 0.093639
0.090739 0.897501 0.089444
0.086083 0.909811 0.093077
0.092727 0.907951 0.092287
0.083687 0.904959 0.097958
0.095847 0.899814 0.088758
0.099407 0.896737 0.092608
0.080107 0.910950 0.086659
0.097517 0.885504 0.094649
0.104920 0.886874 0.100045
0.081273 0.914707 0.086209
0.096532 0.891309 0.097485
0.082063 0.911953 0.091400
0.086044 0.909209 0.094119
0.091525 0.900245 0.101367
0.109745 0.890281 0.122229
0.088941 0.913103 0.090059
0.097275 0.894925 0.097763
0.095658 0.893957 0.120250
0.093896 0.885569 0.100729
0.089918 0.909578 0.094202
0.080908 0.908156 0.085862
0.081887 0.912992 0.088490
0.090704 0.902197 0.093794
0.087566 0.904628 0.090249
0.089399 0.890869 0.089973
0.087118 0.905534 0.096138
0.087390 0.905196 0.089337
0.096042 0.899187 0.093666
0.092368 0.900275 0.095264
0.094185 0.903177 0.093446
0.085282 0.911643 0.091778
0.093920 0.897739 0.098819
0.106661 0.858161 0.171775
0.088414 0.901952 0.097273
0.079658 0.906170 0.095468
0.087753 0.906272 0.093197
0.121979 0.830220 0.195837
0.108109 0.871686 0.145917
0.102726 0.891520 0.092085
0.087133 0.911337 0.091823
0.080455 0.913608 0.082453
0.084771 0.903611 0.091774
0.090862 0.901673 0.096897
0.092666 0.894960 0.092525
0.104291 0.880491 0.098408
0.083367 0.914629 0.084062
0.084069 0.913641 0.091464
0.101720 0.880538 0.093838
0.090882 0.905399 0.088250
0.089052 0.908708 0.092176
0.095910 0.898083 0.095801
0.086791 0.911667 0.090805
0.084427 0.904063 0.090751
0.092792 0.903312 0.095964
0.095706 0.887827 0.095009
0.080426 0.913803 0.084595
0.093179 0.905131 0.093440
0.088833 0.897966 0.092394
0.085025 0.914866 0.088066
0.101593 0.882810 0.094418
0.095741 0.879716 0.098893
0.087723 0.910544 0.092981
0.085575 0.911875 0.090648
0.081014 0.914703 0.089472
0.077542 0.914091 0.088367
0.085021 0.907214 0.092967
0.091613 0.900507 0.086693
0.079315 0.917914 0.086928
0.090407 0.904644 0.093700
0.084649 0.901695 0.093970
0.089478 0.905406 0.092568
0.083219 0.916537 0.087823
0.085890 0.907129 0.090171
0.090259 0.906409 0.088800
0.105349 0.881407 0.096610
0.084645 0.915196 0.087737
0.103589 0.881349 0.094828
0.089393 0.906950 0.092155
0.094546 0.896854 0.095678
0.088552 0.909289 0.085982
0.121832 0.852962 0.125918
0.081429 0.908976 0.104373
0.095264 0.906905 0.092529
0.088714 0.904262 0.091016
0.086124 0.895328 0.095501
0.094810 0.886077 0.095551
0.118032 0.851224 0.131340
0.090834 0.904602 0.097575
0.099772 0.902155 0.098930
0.099326 0.897183 0.098861
0.088484 0.902365 0.090541
0.080167 0.924038 0.087564
0.089493 0.903505 0.092720
0.103511 0.897781 0.096950
0.095411 0.898376 0.094531
0.094927 0.896843 0.094616
0.086577 0.910581 0.090345
0.101539 0.885780 0.103182
0.102031 0.874958 0.134834
0.088990 0.910160 0.094198
0.093847 0.899882 0.122675
0.091774 0.906809 0.089738
0.092185 0.896988 0.089210
0.091949 0.907590 0.092209
0.105994 0.892143 0.097126
0.081830 0.918252 0.086169
0.087868 0.893682 0.103146
0.089444 0.903653 0.093704
0.171777 0.756210 0.260532
0.104838 0.889466 0.094192
0.081109 0.912977 0.088678
0.090879 0.907403 0.094313
0.083642 0.904273 0.084549
0.091048 0.895462 0.093925
0.093292 0.900811 0.096057
0.088017 0.905139 0.094747
0.088828 0.909972 0.090678
0.082201 0.911114 0.090751
0.093316 0.908512 0.093395
0.082380 0.914512 0.093039
0.089267 0.910012 0.092603
0.114558 0.874349 0.134592
0.096965 0.904725 0.091955
0.091993 0.896178 0.090716
0.099845 0.885868 0.102575
0.094409 0.895962 0.093584
0.094267 0.912527 0.090659
0.086791 0.903199 0.090568
0.082711 0.913153 0.094005
0.094089 0.895368 0.100451
0.091915 0.904432 0.088689
0.107265 0.888093 0.098000
0.086598 0.909596 0.111467
0.093641 0.906785 0.094209
0.096508 0.893819 0.089537
0.088911 0.910106 0.091919
0.088041 0.906702 0.095085
0.092239 0.911815 0.095474
0.083790 0.903923 0.088439
0.077506 0.917392 0.090404
0.106293 0.867613 0.139942
0.091849 0.903283 0.090609
0.091536 0.889792 0.092838
0.095483 0.896622 0.098300
0.088298 0.899312 0.093463
0.117075 0.872700 0.122200
0.089845 0.911603 0.088167
0.088256 0.905367 0.095341
0.086559 0.918012 0.088740
0.095488 0.900385 0.094309
0.091357 0.909671 0.092993
0.108560 0.846444 0.183047
0.081601 0.902817 0.091532
0.091173 0.901651 0.093888
0.089445 0.909164 0.089426
0.082998 0.904112 0.092761
0.082762 0.914262 0.090713
0.085659 0.901356 0.090818
0.086469 0.919057 0.085247
0.097254 0.892062 0.093099
0.084872 0.913654 0.085008
0.092830 0.904604 0.091393
0.103153 0.899982 0.096283
0.088210 0.902844 0.091852
0.098769 0.883080 0.094859
0.087375 0.910098 0.088119
0.082499 0.911233 0.090694
0.095655 0.891728 0.092692
0.087589 0.910325 0.089130
0.085080 0.897000 0.096693
0.091973 0.892997 0.092752
0.104839 0.880012 0.149002
0.093730 0.900516 0.089759
0.083858 0.905303 0.087990
0.083419 0.902549 0.091417
0.087864 0.907114 0.089691
0.085362 0.916195 0.082468
0.106047 0.892843 0.094291
0.095479 0.879683 0.093684
0.087994 0.910517 0.091475
0.088941 0.903535 0.089246
0.107383 0.894374 0.094646
0.090636 0.897247 0.097294
0.088991 0.909655 0.092914
0.089065 0.913084 0.089169
0.099182 0.883731 0.094585
0.084635 0.913774 0.084772
0.093812 0.893626 0.095622
0.088248 0.898022 0.093390
0.082319 0.904835 0.091864
0.152469 0.795788 0.195626
0.093520 0.898415 0.091948
0.093002 0.898221 0.098555
0.097396 0.887225 0.116420
0.096237 0.895896 0.097155
0.093280 0.904934 0.095033
0.095338 0.903303 0.092896
0.083643 0.906813 0.094611
0.111787 0.870834 0.140139
0.088880 0.911256 0.088175
0.099190 0.884542 0.091724
0.109554 0.869090 0.143713
0.081090 0.913814 0.092105
0.090140 0.897259 0.095895
0.084066 0.905710 0.088726
0.085368 0.914557 0.092584
0.093131 0.897426 0.096089
0.084789 0.908586 0.093647
0.087759 0.901410 0.097696
0.085519 0.909128 0.092921
0.077444 0.919061 0.084802
0.129252 0.839040 0.149754
0.088910 0.905243 0.087980
0.083682 0.910002 0.095717
0.084474 0.910319 0.094196
0.111149 0.873622 0.099600
0.093847 0.892690 0.129136
0.142002 0.791374 0.227743
0.099320 0.883287 0.095750
0.100521 0.881006 0.095439
0.092806 0.897066 0.098625
0.089358 0.899975 0.095018
0.089095 0.907003 0.090556
0.084327 0.910780 0.092818
0.082988 0.900864 0.093500
0.088398 0.910766 0.085901
0.085165 0.907887 0.090266
0.085104 0.902378 0.095627
0.089374 0.897716 0.096020
0.113803 0.867725 0.103197
0.095511 0.898001 0.095198
0.089559 0.906865 0.090380
0.086483 0.909956 0.091724
0.083787 0.914063 0.090289
0.085949 0.892246 0.095215
0.092949 0.903526 0.088870
0.090688 0.896087 0.091359
0.097126 0.890670 0.112709
0.099541 0.888399 0.091438
0.092244 0.901376 0.097277
0.092926 0.901475 0.098407
0.093012 0.901489 0.090759
0.086239 0.906533 0.092463
0.092403 0.898794 0.094673
0.100273 0.895188 0.094555
0.094310 0.887620 0.101695
0.085484 0.904298 0.090399
0.083581 0.906491 0.088370
0.079335 0.912594 0.091266
0.113854 0.874893 0.124036
0.087649 0.900055 0.088506
0.085794 0.912955 0.089457
0.100046 0.892345 0.094457
0.085869 0.914004 0.089494
0.094060 0.898676 0.096174
0.100612 0.897346 0.090459
0.081017 0.925200 0.083482
0.082096 0.909744 0.088095
0.085923 0.909816 0.089196
0.086082 0.909936 0.091679
0.094528 0.903965 0.096209
0.085901 0.902262 0.092658
0.084364 0.906188 0.090340
0.089167 0.902519 0.098936
0.097154 0.895158 0.111483
0.087308 0.906815 0.094510
0.075704 0.913671 0.091860
0.096561 0.898633 0.094380
0.086550 0.909278 0.094289
0.086897 0.912769 0.093746
0.085485 0.907554 0.088089
0.093210 0.888966 0.099196
0.089056 0.908708 0.095667
0.153443 0.765701 0.262723
0.087703 0.904963 0.086969
0.090723 0.898911 0.091393
0.088585 0.911670 0.094611
0.085368 0.910183 0.092030
0.086460 0.902398 0.087382
0.081829 0.916479 0.084115
0.084363 0.917980 0.086117
0.089274 0.904388 0.090798
0.086470 0.909219 0.092361
0.089822 0.910525 0.092072
0.103052 0.885794 0.092106
0.090283 0.903149 0.089117
0.098393 0.895966 0.093823
0.083554 0.913135 0.088320
0.102040 0.897903 0.097474
0.097607 0.907768 0.095306
0.081959 0.912279 0.084880
0.090259 0.901892 0.092082
0.088092 0.904788 0.095024
0.100702 0.892131 0.096124
0.090978 0.905155 0.090999
0.137271 0.789003 0.227468
0.092853 0.907115 0.089129
0.086338 0.900688 0.094900
0.091067 0.899889 0.090816
0.091232 0.907712 0.089981
0.099532 0.898191 0.093721
0.085148 0.897126 0.101922
0.088741 0.900266 0.089913
0.089509 0.907809 0.091308
0.094020 0.904580 0.096508
0.102251 0.881750 0.097470
0.098060 0.898572 0.091421
0.097376 0.891851 0.094375
0.147694 0.776278 0.252028
0.104237 0.873373 0.111105
0.094412 0.895642 0.094589
0.080822 0.919690 0.088344
0.083178 0.913003 0.087363
0.086551 0.894476 0.105410
0.087466 0.901048 0.084629
0.081478 0.913941 0.087190
0.097823 0.892867 0.090603
0.085899 0.911898 0.095583
0.086439 0.908701 0.094630
0.102977 0.883520 0.100927
0.099464 0.885447 0.096474
0.101949 0.894419 0.096587
0.082618 0.912224 0.089580
0.084330 0.916119 0.088424
0.098309 0.898019 0.097797
0.113419 0.859848 0.150095
0.095840 0.901177 0.095597
0.090849 0.902935 0.092181
0.086281 0.908949 0.094280
0.099022 0.903707 0.094819
0.086157 0.911392 0.092951
0.094790 0.889459 0.091231
0.081366 0.919334 0.086249
0.087217 0.907831 0.094440
0.108726 0.855177 0.167023
0.094309 0.890995 0.094850
0.094316 0.890650 0.095463
0.090085 0.905509 0.095848
0.087903 0.916113 0.091939
0.096364 0.887356 0.097003
0.102211 0.893521 0.092517
0.079791 0.907048 0.093897
0.092139 0.903717 0.100606
0.093907 0.905646 0.090282
0.099378 0.874582 0.108235
0.100304 0.889309 0.093767
0.090988 0.904466 0.090926
0.114754 0.871421 0.127307
0.086024 0.904241 0.093254
0.096179 0.898671 0.092434
0.090254 0.901122 0.093045
0.092462 0.909701 0.095087
0.084642 0.906026 0.089622
0.095145 0.901398 0.093473
0.084098 0.907028 0.093702
0.096751 0.902583 0.097195
0.102911 0.881989 0.145929
0.085595 0.905521 0.093667
0.092453 0.901330 0.088767
0.084812 0.912854 0.091138
0.089898 0.911338 0.088332
0.081333 0.911795 0.093033
0.085091 0.903169 0.093723
0.091991 0.899486 0.095528
0.087587 0.904671 0.098642
0.087016 0.903547 0.086995
0.084653 0.906008 0.094157
0.083935 0.911568 0.090306
0.097330 0.891069 0.106936
0.088940 0.903462 0.090180
0.082625 0.907833 0.093449
0.089543 0.905825 0.090164
0.090000 0.903905 0.094444
0.091971 0.901004 0.092894
0.078326 0.919133 0.084355
0.097322 0.900402 0.095738
0.083476 0.905746 0.092343
0.095922 0.901603 0.095852
0.118266 0.829722 0.196968
0.115726 0.869111 0.151427
0.083475 0.899130 0.096176
0.096054 0.896275 0.090694
0.093801 0.893483 0.137452
0.085070 0.899334 0.088865
0.100948 0.896240 0.095478
0.088893 0.904744 0.089248
0.083334 0.907846 0.093045
0.081090 0.917665 0.086675
0.089140 0.900792 0.094930
0.100251 0.887903 0.131370
0.093824 0.902206 0.092784
0.089990 0.899565 0.092452
0.088169 0.909391 0.091946
0.092599 0.893565 0.102453
0.084595 0.909310 0.097778
0.096949 0.904385 0.093614
0.088031 0.899145 0.084116
0.086525 0.910011 0.097625
0.098193 0.872317 0.156787
0.096527 0.873591 0.141983
0.090064 0.909762 0.090048
0.099562 0.893077 0.091801
0.092229 0.901387 0.099437
0.083148 0.913332 0.088003
0.092807 0.903668 0.093978
0.088310 0.898471 0.095343
0.078520 0.916188 0.087885
0.082911 0.899731 0.094940


==> content/figures/scatter_comparison/data/medhallu_factual.dat <==
phi sigma2 sigma2_std
0.075433 0.918014 0.089025
0.079812 0.918852 0.087522
0.092782 0.907513 0.090090
0.079015 0.917535 0.089108
0.077317 0.907828 0.095880
0.083803 0.908305 0.102580
0.087022 0.911795 0.100946
0.082609 0.919951 0.089678
0.099340 0.903628 0.093693
0.074263 0.917420 0.090503
0.081039 0.915442 0.089968
0.081480 0.922397 0.086739
0.092461 0.906673 0.094389
0.078865 0.915781 0.094811
0.075711 0.921526 0.086175
0.095902 0.899057 0.092578
0.086114 0.904472 0.099896
0.075011 0.908364 0.100682
0.069860 0.918091 0.092434
0.081367 0.911715 0.093720
0.098826 0.894470 0.118008
0.084215 0.908452 0.096834
0.088738 0.911170 0.093341
0.081201 0.912300 0.092200
0.092637 0.907924 0.093630
0.091293 0.911996 0.088704
0.084590 0.912442 0.089665
0.087839 0.908998 0.094636
0.089269 0.907067 0.092588
0.075289 0.919791 0.090263
0.081589 0.907094 0.092331
0.081436 0.907977 0.097256
0.084574 0.918920 0.090187
0.094853 0.900370 0.106007
0.094431 0.903747 0.093691
0.094792 0.905633 0.089851
0.082347 0.906289 0.099866
0.063566 0.937144 0.065333
0.091371 0.908570 0.087597
0.068497 0.922802 0.084557
0.082896 0.912700 0.096067
0.077780 0.916153 0.093521
0.086245 0.907889 0.095599
0.093663 0.911286 0.090288
0.080444 0.913383 0.099977
0.090999 0.916892 0.086790
0.080867 0.917919 0.088432
0.082543 0.907476 0.097554
0.072744 0.918662 0.089908
0.077979 0.913028 0.091068
0.099467 0.900066 0.090672
0.076194 0.917683 0.090323
0.095267 0.909155 0.088307
0.069285 0.925980 0.087955
0.095027 0.902316 0.090796
0.074194 0.916793 0.092163
0.093626 0.904975 0.091910
0.086739 0.898592 0.096810
0.077472 0.913731 0.090178
0.086117 0.919210 0.084972
0.089979 0.892157 0.109927
0.077482 0.920143 0.090384
0.077671 0.908363 0.097959
0.080119 0.911880 0.096184
0.096060 0.896290 0.097818
0.088961 0.910559 0.088745
0.087755 0.902409 0.085960
0.092517 0.906826 0.107267
0.083669 0.915153 0.091823
0.072869 0.915092 0.092790
0.081195 0.906685 0.092628
0.085461 0.911494 0.091658
0.083173 0.914437 0.090214
0.079210 0.907741 0.093471
0.077855 0.926315 0.078390
0.089762 0.901537 0.097101
0.089893 0.898677 0.092674
0.092019 0.906893 0.085649
0.089122 0.908375 0.093114
0.075353 0.915679 0.089354
0.092516 0.897411 0.105853
0.079694 0.913409 0.091917
0.101473 0.895390 0.092858
0.080454 0.917336 0.091548
0.084441 0.910458 0.092599
0.101206 0.897473 0.101378
0.109597 0.878016 0.129509
0.090581 0.903578 0.100603
0.090251 0.898079 0.101203
0.099141 0.891322 0.101334
0.074476 0.911720 0.096617
0.083593 0.904413 0.102852
0.086524 0.906035 0.101139
0.083259 0.912025 0.095077
0.077208 0.912891 0.092648
0.096147 0.897362 0.118983
0.100843 0.902088 0.091621
0.089322 0.903951 0.099471
0.083547 0.901328 0.096418
0.085799 0.908515 0.089583
0.077640 0.916377 0.088879
0.077001 0.914445 0.090207
0.103214 0.899016 0.096327
0.083222 0.916223 0.085830
0.110830 0.877003 0.121074
0.077527 0.915414 0.091511
0.097332 0.898458 0.098474
0.099077 0.895676 0.098301
0.086678 0.906958 0.098860
0.085287 0.910063 0.092669
0.069212 0.921390 0.093550
0.084962 0.901044 0.101181
0.075558 0.911356 0.095519
0.073917 0.922890 0.090094
0.075566 0.918303 0.089276
0.091140 0.909012 0.091875
0.087083 0.906201 0.103153
0.081576 0.910055 0.096453
0.074132 0.919589 0.090607
0.082666 0.906056 0.100897
0.087233 0.895145 0.104851
0.092382 0.908455 0.094350
0.083448 0.901016 0.101940
0.077967 0.915067 0.093823
0.071638 0.912596 0.090368
0.084710 0.909053 0.090539
0.092434 0.898574 0.108229
0.083607 0.908225 0.095206
0.093435 0.903467 0.094170
0.079702 0.919228 0.084299
0.076245 0.926119 0.082097
0.082671 0.915470 0.087455
0.085206 0.901010 0.096586
0.096625 0.902247 0.097830
0.076562 0.916130 0.090656
0.083060 0.908814 0.096223
0.099317 0.888631 0.097372
0.081312 0.913843 0.093803
0.085543 0.905651 0.091004
0.100759 0.900114 0.095210
0.090425 0.901391 0.093660
0.096019 0.904253 0.100052
0.095999 0.900377 0.106005
0.086818 0.904504 0.095437
0.102877 0.900151 0.111230
0.102638 0.898249 0.095026
0.073502 0.914301 0.093254
0.082096 0.910267 0.092183
0.071499 0.919784 0.088935
0.086943 0.909893 0.096702
0.092930 0.904340 0.092105
0.093194 0.905334 0.095097
0.082413 0.907696 0.096888
0.096738 0.900691 0.090565
0.085482 0.907212 0.093337
0.075687 0.915658 0.085104
0.090619 0.907478 0.092091
0.098032 0.900329 0.099872
0.080897 0.918643 0.088090
0.083111 0.908954 0.097253
0.086867 0.907268 0.094297
0.082625 0.905589 0.099371
0.100649 0.890564 0.102244
0.088635 0.898582 0.105711
0.097276 0.906081 0.090793
0.085710 0.901975 0.100458
0.074540 0.920180 0.088558
0.092513 0.903071 0.091833
0.087628 0.908379 0.088998
0.069926 0.920501 0.084015
0.079079 0.911795 0.091368
0.075576 0.918408 0.089753
0.095302 0.911281 0.090354
0.095567 0.899834 0.109258
0.083105 0.908715 0.097744
0.093402 0.904703 0.093908
0.097152 0.903083 0.091116
0.097882 0.891874 0.095928
0.075256 0.912633 0.099043
0.089364 0.908203 0.099668
0.089206 0.910382 0.093008
0.097405 0.902211 0.094844
0.089562 0.894734 0.100525
0.092668 0.905315 0.093311
0.071715 0.913606 0.093706
0.072111 0.913005 0.094905
0.078229 0.908641 0.096293
0.072039 0.910616 0.095343
0.082946 0.914829 0.084645
0.090853 0.906477 0.090296
0.071324 0.921783 0.086281
0.091176 0.906869 0.091856
0.087190 0.911301 0.091671
0.091453 0.907768 0.091844
0.075770 0.914075 0.093240
0.074247 0.923979 0.088763
0.080553 0.911342 0.090181
0.077253 0.918453 0.091567
0.076432 0.920137 0.088604
0.080718 0.914187 0.091663
0.081669 0.911953 0.089915
0.079045 0.919469 0.089192
0.082097 0.900660 0.099672
0.077784 0.913583 0.093496
0.080960 0.911540 0.091872
0.092885 0.913242 0.093510
0.074803 0.915051 0.096826
0.080930 0.906228 0.098951
0.082562 0.915914 0.089743
0.076181 0.917543 0.086224
0.097974 0.890862 0.097912
0.090799 0.907623 0.095803
0.087701 0.910573 0.087796
0.085340 0.905688 0.098199
0.097556 0.903539 0.095761
0.082884 0.914221 0.088525
0.078197 0.913319 0.086898
0.097214 0.899194 0.091362
0.092601 0.909084 0.089887
0.080080 0.913075 0.090712
0.081226 0.915798 0.085675
0.078992 0.909361 0.095414
0.089241 0.902745 0.091886
0.085055 0.913116 0.093106
0.086856 0.900524 0.100518
0.080198 0.913055 0.088262
0.091915 0.899514 0.104779
0.093585 0.906657 0.095330
0.066038 0.923623 0.084154
0.078159 0.921196 0.085687
0.094461 0.907285 0.095415
0.090361 0.902372 0.104012
0.082822 0.912586 0.090880
0.089401 0.907005 0.091436
0.079285 0.909798 0.097178
0.087455 0.909506 0.092564
0.090167 0.907587 0.103343
0.085070 0.898657 0.098657
0.094377 0.903163 0.093545
0.087420 0.897145 0.107204
0.098160 0.901667 0.087926
0.094028 0.906158 0.095186
0.084316 0.905630 0.098404
0.089047 0.899508 0.094525
0.084971 0.907294 0.092869
0.071244 0.924408 0.080046
0.082836 0.917156 0.088915
0.079715 0.916814 0.086104
0.080774 0.910920 0.095005
0.074673 0.914663 0.092220
0.071360 0.920327 0.088646
0.090860 0.912030 0.092633
0.093831 0.904557 0.093402
0.090948 0.906425 0.089487
0.077445 0.921758 0.085170
0.092314 0.897273 0.097093
0.076817 0.910716 0.100559
0.093397 0.901591 0.103964
0.089201 0.894575 0.111361
0.098721 0.894444 0.092078
0.082154 0.898140 0.105892
0.088425 0.909375 0.092098
0.080306 0.903625 0.093572
0.089485 0.909868 0.090838
0.071705 0.916521 0.097969
0.090808 0.913061 0.090467
0.079799 0.912014 0.093442
0.075624 0.918014 0.092301
0.081496 0.911867 0.091801
0.087992 0.903532 0.100250
0.083205 0.912591 0.090223
0.081842 0.907923 0.095870
0.092331 0.902662 0.105333
0.074604 0.915967 0.090182
0.091037 0.910574 0.090323
0.094777 0.909865 0.089697
0.082669 0.913119 0.093166
0.081756 0.903247 0.099380
0.096335 0.898280 0.093477
0.071889 0.917029 0.087358
0.082295 0.909652 0.098888
0.078042 0.913618 0.089765
0.083130 0.920437 0.086479
0.091245 0.905305 0.092170
0.087249 0.904380 0.094893
0.075817 0.917862 0.085832
0.096176 0.900805 0.094332
0.087100 0.903377 0.105849
0.085495 0.908333 0.098280
0.095851 0.903913 0.092444
0.078620 0.910487 0.096418
0.074969 0.918402 0.092340
0.079725 0.908180 0.098879
0.080823 0.906725 0.097768
0.095273 0.900595 0.098820
0.087838 0.904705 0.087217
0.097322 0.902792 0.093085
0.077329 0.910241 0.091700
0.101487 0.899232 0.095779
0.078770 0.908748 0.094159
0.080848 0.902247 0.096662
0.092385 0.909618 0.089337
0.081234 0.907804 0.095523
0.103226 0.896772 0.093346
0.069882 0.930161 0.081124
0.091083 0.896255 0.106772
0.087805 0.899803 0.107315
0.077746 0.912133 0.088257
0.092736 0.911809 0.089236


==> content/figures/scatter_comparison/data/medhallu_hallucinated.dat <==
phi sigma2 sigma2_std
0.087389 0.906876 0.091757
0.086147 0.906025 0.089199
0.082503 0.915671 0.086901
0.091590 0.905762 0.093103
0.088542 0.908993 0.087365
0.088873 0.904286 0.092448
0.071125 0.921545 0.085725
0.100695 0.888241 0.098499
0.084298 0.901618 0.095084
0.091473 0.906500 0.093814
0.095125 0.898017 0.094170
0.100237 0.898260 0.096141
0.090674 0.907629 0.096740
0.093682 0.900313 0.092421
0.089446 0.906081 0.090427
0.100972 0.900071 0.093744
0.087921 0.903852 0.095087
0.094611 0.904661 0.095599
0.088690 0.905799 0.092271
0.086088 0.916024 0.093396
0.084185 0.914491 0.088998
0.084691 0.912677 0.089951
0.089290 0.907713 0.094608
0.085564 0.907058 0.090800
0.092801 0.888743 0.127037
0.084749 0.899521 0.100818
0.087808 0.901995 0.097453
0.079764 0.910697 0.095674
0.091078 0.907175 0.094886
0.089457 0.905067 0.090968
0.089725 0.908997 0.091643
0.091175 0.904006 0.090797
0.086347 0.903337 0.095900
0.073400 0.921242 0.089559
0.096151 0.905699 0.092494
0.091189 0.908808 0.095395
0.069852 0.918801 0.084179
0.068780 0.925175 0.080417
0.093509 0.903833 0.089281
0.093942 0.906581 0.092369
0.093930 0.904106 0.090399
0.092069 0.898380 0.090243
0.083044 0.915473 0.087422
0.092159 0.909394 0.092150
0.088720 0.908230 0.091741
0.091492 0.905589 0.093566
0.088611 0.912478 0.090936
0.090118 0.905771 0.086994
0.089690 0.908851 0.090014
0.095551 0.902781 0.091777
0.092910 0.902817 0.096550
0.092623 0.905093 0.090331
0.087446 0.897974 0.128281
0.089776 0.905827 0.091701
0.085675 0.910209 0.090659
0.095014 0.901093 0.096005
0.093682 0.901661 0.096814
0.087792 0.910986 0.084039
0.085257 0.913929 0.091406
0.083662 0.915906 0.089370
0.090938 0.908478 0.092886
0.080037 0.912035 0.089770
0.079583 0.907425 0.094539
0.083664 0.909310 0.094348
0.089787 0.909512 0.090134
0.089866 0.908611 0.085158
0.097173 0.900323 0.095142
0.087714 0.903101 0.087954
0.081102 0.914267 0.088808
0.082345 0.906980 0.091876
0.092955 0.901673 0.090429
0.090765 0.903349 0.093252
0.081062 0.915526 0.098402
0.071201 0.922723 0.084561
0.089199 0.913234 0.090992
0.085363 0.912987 0.088336
0.080496 0.917292 0.085647
0.091787 0.899217 0.093879
0.086627 0.911075 0.093453
0.080937 0.920843 0.082746
0.078324 0.917699 0.087223
0.076821 0.921055 0.084998
0.087338 0.906245 0.094336
0.082557 0.908451 0.110343
0.084697 0.913081 0.089507
0.085866 0.910308 0.091190
0.074830 0.913009 0.094554
0.085494 0.914685 0.083552
0.090813 0.905295 0.092083
0.095490 0.902226 0.090397
0.093239 0.903646 0.089241
0.090979 0.902377 0.089333
0.080467 0.921965 0.082393
0.090918 0.905369 0.091117
0.093553 0.905397 0.094000
0.079653 0.914795 0.084903
0.093377 0.903350 0.091977
0.098090 0.903869 0.093588
0.091540 0.909164 0.092000
0.085381 0.910856 0.087367
0.089341 0.910229 0.094066
0.086615 0.907748 0.094310
0.095412 0.904016 0.092350
0.081818 0.907086 0.089017
0.083870 0.904951 0.090429
0.083309 0.918641 0.085403
0.091899 0.901317 0.093093
0.091421 0.906469 0.093157
0.092717 0.901305 0.091168
0.090663 0.905724 0.092743
0.083271 0.915891 0.092613
0.089886 0.910062 0.094643
0.069375 0.919976 0.087379
0.069700 0.919585 0.083218
0.089586 0.910674 0.087504
0.089912 0.901447 0.102759
0.079341 0.921770 0.082972
0.078614 0.916935 0.087348
0.086045 0.912193 0.088942
0.085073 0.912506 0.090040
0.084225 0.908651 0.090190
0.094171 0.908847 0.087358
0.093463 0.903622 0.092494
0.091024 0.909887 0.091093
0.088779 0.907475 0.090810
0.089542 0.909041 0.091106
0.090209 0.907032 0.091505
0.075323 0.910992 0.096411
0.072405 0.917072 0.091012
0.088304 0.909389 0.090784
0.090415 0.903280 0.094797
0.079096 0.921064 0.089453
0.078794 0.912501 0.093114
0.094033 0.906541 0.095530
0.092610 0.899741 0.092423
0.082281 0.912661 0.091388
0.101115 0.889315 0.099344
0.079497 0.913214 0.092614
0.093407 0.903728 0.093711
0.091221 0.905504 0.090207
0.081087 0.912545 0.089963
0.086474 0.911848 0.090594
0.099918 0.871893 0.147323
0.078637 0.913997 0.090857
0.087342 0.904489 0.087912
0.089887 0.910501 0.092796
0.089045 0.905293 0.100763
0.091705 0.892263 0.097419
0.077887 0.904012 0.096285
0.084603 0.913404 0.089161
0.077288 0.922932 0.080927
0.084626 0.914577 0.089395
0.074572 0.910435 0.095769
0.091598 0.902412 0.090334
0.091564 0.907339 0.092477
0.091613 0.906291 0.092616
0.084076 0.909136 0.086936
0.090145 0.904488 0.088839
0.090452 0.907758 0.093435
0.093826 0.900072 0.095783
0.096021 0.895297 0.089323
0.077923 0.917553 0.092294
0.097805 0.884990 0.129731
0.068971 0.925050 0.085977
0.086482 0.906354 0.091793
0.095798 0.906437 0.089535
0.085848 0.909385 0.091857
0.089305 0.904707 0.090761
0.093090 0.906350 0.090934
0.090203 0.907504 0.093113
0.093226 0.902295 0.096305
0.087116 0.909421 0.089786
0.093312 0.902733 0.092608
0.063797 0.926570 0.083148
0.090567 0.908406 0.090619
0.090101 0.907006 0.093090
0.070705 0.924798 0.084263
0.078732 0.918620 0.086711
0.089133 0.910528 0.091374
0.092642 0.907150 0.090977
0.089778 0.903224 0.090409
0.085813 0.912598 0.093864
0.086072 0.915792 0.094099
0.100545 0.902700 0.091647
0.093932 0.902321 0.098049
0.087944 0.902842 0.092521
0.089337 0.914003 0.086812
0.095484 0.898536 0.096457
0.097860 0.898718 0.091384
0.086940 0.909567 0.087549
0.104603 0.879268 0.116732
0.091880 0.903560 0.095585
0.089140 0.910956 0.088147
0.076511 0.914417 0.086962
0.076479 0.919903 0.087155
0.098917 0.898954 0.092901
0.085955 0.909626 0.089001
0.089904 0.906323 0.093791
0.093063 0.900233 0.093158
0.087877 0.910500 0.088178
0.092297 0.904264 0.088153
0.086523 0.908468 0.094103
0.076250 0.909249 0.099132
0.095470 0.898462 0.091486
0.091841 0.900141 0.093127
0.093825 0.905291 0.093097
0.097359 0.904753 0.089771
0.091741 0.902008 0.092471
0.081167 0.917690 0.088683
0.091160 0.906246 0.090702
0.088843 0.911050 0.094416
0.089526 0.914284 0.091527
0.085571 0.912914 0.090361
0.072488 0.913629 0.092612
0.069779 0.918008 0.087656
0.094381 0.903786 0.089482
0.077575 0.904311 0.092974
0.094707 0.903339 0.096599
0.086154 0.909349 0.088316
0.089057 0.903155 0.093881
0.088518 0.909775 0.088232
0.086678 0.907219 0.090147
0.094011 0.908033 0.085228
0.107417 0.885139 0.124346
0.094820 0.902026 0.098364
0.087660 0.905310 0.091886
0.088170 0.907403 0.087374
0.087322 0.909963 0.086752
0.090139 0.902174 0.095343
0.083121 0.911665 0.086935
0.091548 0.904364 0.095063
0.081638 0.914556 0.083690
0.088686 0.905867 0.091702
0.089733 0.906399 0.094584
0.071113 0.924177 0.083339
0.091886 0.903248 0.087342
0.090788 0.906563 0.095957
0.090950 0.908074 0.092218
0.088908 0.911905 0.089722
0.094391 0.906563 0.094212
0.103420 0.895160 0.092763
0.094346 0.905864 0.096082
0.085724 0.913258 0.095066
0.088020 0.902507 0.093132
0.083208 0.902804 0.103991
0.086267 0.911288 0.088246
0.116584 0.875837 0.131153
0.089085 0.900847 0.095619
0.082682 0.912033 0.088261
0.083731 0.915486 0.091304
0.098083 0.896775 0.092562
0.089275 0.910904 0.087143
0.076021 0.913156 0.087502
0.092636 0.908450 0.090458
0.088847 0.905638 0.088178
0.098411 0.903138 0.093505
0.094289 0.906493 0.088988
0.088334 0.908811 0.088616
0.090009 0.910626 0.089993
0.090877 0.907232 0.091679
0.087849 0.913062 0.084998
0.083187 0.913664 0.087158
0.081673 0.913382 0.092072
0.095160 0.899656 0.091032
0.075713 0.915479 0.090885
0.091834 0.900229 0.092608
0.087591 0.906884 0.088042
0.091398 0.908878 0.093437
0.085692 0.911527 0.093222
0.099624 0.869477 0.145726
0.071408 0.917092 0.089238
0.085132 0.901978 0.092127
0.076847 0.926110 0.084508
0.092047 0.899319 0.094967
0.082949 0.918953 0.082488
0.093159 0.900733 0.094335
0.086746 0.909158 0.093296
0.091093 0.902659 0.092500
0.084590 0.912914 0.089644
0.082176 0.918564 0.087511
0.093469 0.904057 0.091177
0.090475 0.903245 0.090717
0.087179 0.915197 0.085837
0.086815 0.906525 0.093625
0.090282 0.911360 0.089903
0.087832 0.899443 0.092330
0.088936 0.907085 0.095033
0.103868 0.890791 0.103077
0.071627 0.930002 0.081981
0.083148 0.908373 0.091256
0.088018 0.905348 0.086847
0.087247 0.905927 0.091527
0.093856 0.907073 0.096901
0.068559 0.922001 0.090414
0.083996 0.906572 0.090643
0.088642 0.909958 0.093957
0.087796 0.906897 0.091288
0.071761 0.913570 0.099687
0.097676 0.899915 0.093254
0.078493 0.914017 0.091974
0.098756 0.895438 0.096413
0.098928 0.900936 0.095407
0.101751 0.889670 0.120345
0.092875 0.907652 0.092643
0.092390 0.910033 0.094557
0.060055 0.936723 0.073559
0.074146 0.915448 0.096078
0.097789 0.898718 0.092948
0.092154 0.903360 0.089750

